Relativistic Mean Field Study of Neutron Stars and Hyperon Stars

This thesis focuses on a variety of active research topics, such as nuclear matter, neutron stars, and phase transition within the framework of the RMF model. We use the previously successful effective field theory-driven Relativistic Mean Field (RMF) and density-dependent RMF (DD-RMF)formalisms for analyzing hadron matter to examine the infinite nuclear matter and neutron stars. The presence of exotic phases such as quarks has been investigated using the MIT Bag model and its variants, such as the vBag model, at various bag constants. The other exotic phases, such as hyperons, have also been studied under the influence of a strong magnetic field.

==> INSTALL.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% OXFORD THESIS TEMPLATE %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
% Modified by Sam Evans (sam@samuelevansresearch.org), 2007
% Modified by John McManigle (john@oxfordechoes.com), 2015
% This version Copyright (c) 2015-2017 John McManigle
%
% Broad permissions are granted to use, modify, and distribute this software
% as specified in the MIT License included in this distribution's LICENSE file.
%


Use this template to produce a standard thesis that meets the Oxford University
requirements for DPhil submission, and should be passable for other thesis-based
degrees (e.g. MPhil) as well.

In modern LaTeX implementations, you should be able to open Oxford_Thesis.tex with
your favorite editor and compile it.  By default, this template uses biber/BibLaTeX
for references / citations, so you may have to make the appropriate changes in
your build preferences.  A typical 'full build' should be:
1. pdflatex Oxford_Thesis.tex
2. biber Oxford_Thesis
3. pdflatex Oxford_Thesis.tex
4. pdflatex Oxford_Thesis.tex

There should be subfolders called 'text' and 'figures'.  Keep all your work in these
folders.  This will make your life much simpler when you need to go about deleting
files creating while compiling while not deleting your actual thesis.

Make a new .tex file for each chapter and appendix, and place them in the ÔtextÕ
folder.  If you'll have a figure-intensive thesis, subfolders in 'figures' is a good
idea.  Use PDF graphics if at all possible.

The LaTeX cheat sheet is your friend.  Google it.  http://tex.stackexchange.com has
lots of answers to common LaTeX problems.

High-level details on what this template provides can be found at:
https://www.oxfordechoes.com/oxford-thesis-template/

